Visualizing How Jet Structure Shapes Jet Wakes

The ATLAS Collaboration has developed a method to analyze large-radius jets composed of skinny $R=0.2$ subjets in heavy-ion collisions. We first demonstrate that the measurements pioneered by ATLAS constrain the value of $L_{\rm res}$, the resolution length of QGP -- and rule out any picture in which an entire parton shower loses energy coherently as a single entity. We then analyze the response of the medium to the passage of large-radius $R=2$ jets containing two skinny subjets in gamma-jet events. We introduce novel jet-shape observables that allow us to visualize how the internal structure of large-radius jets shapes the wakes they excite in the QGP. We find that even when the subjets are $\sim 0.8$ radians apart, the angular shape of the soft hadrons originating from their wake forms a single broad structure. Only when the two subjets are even farther apart are two sub-wakes revealed. We show that the way in which jet structure shapes the structure of jet-induced wakes can be visualized with similar clarity in experiments by using only low-$p_T$ hadrons. The observables we introduce offer a new and distinctive way of seeing jet-induced wakes -- and wake substructure -- in heavy-ion collision data.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

